Convergence of Manifold Filter-Combine Networks

In order to better understand manifold neural networks (MNNs), we introduce Manifold Filter-Combine Networks (MFCNs). The filter-combine framework parallels the popular aggregate-combine paradigm for graph neural networks (GNNs) and naturally suggests many interesting families of MNNs which can be interpreted as the manifold analog of various popular GNNs. We then propose a method for implementing MFCNs on high-dimensional point clouds that relies on approximating the manifold by a sparse graph. We prove that our method is consistent in the sense that it converges to a continuum limit as the number of data points tends to infinity.

==> INSTRUCTIONS.txt <==
Recommendations:

1) Select the Submission Track in pmlr-sample.tex.
At the first line of the file choose:
- \documentclass[mlmain,onecolumn]{jmlr}, if you are submitting to the full, archival proceedings track;
- \documentclass[mlabstract,onecolumn]{jmlr}, if you are submitting to the non-archival, extended abstract track

2) Please, use the packages automatically loaded (amsmath, amssymb, natbib, graphicx, url, algorithm2e) to manage references, write equations, and include figures and algorithms. The use of different packages could create problems in the generation of the camera-ready version. Please, follow the example provided in prml-sample.tex

3) References must be included in a .bib file.

4) Please, write your paper in a single .tex file.

5) The manuscript, data and code must be anonymized during the review process.

